Knock-Knock: Black-Box, Platform-Agnostic DRAM Address-Mapping Reverse Engineering

Modern Systems-on-Chip (SoCs) employ undocumented linear address-scrambling functions to obfuscate DRAM addressing, which complicates DRAM-aware performance optimizations and hinders proactive security analysis of DRAM-based attacks; most notably, Rowhammer. Although previous work tackled the issue of reversing physical-to-DRAM mapping, existing heuristic-based reverse-engineering approaches are partial, costly, and impractical for comprehensive recovery. This paper establishes a rigorous theoretical foundation and provides efficient practical algorithms for black-box, complete physical-to-DRAM address-mapping recovery. We first formulate the reverse-engineering problem within a linear algebraic model over the finite field GF(2). We characterize the timing fingerprints of row-buffer conflicts, proving a relationship between a bank addressing matrix and an empirically constructed matrix of physical addresses. Based on this characterization, we develop an efficient, noise-robust, and fully platform-agnostic algorithm to recover the full bank-mask basis in polynomial time, a significant improvement over the exponential search from previous works. We further generalize our model to complex row mappings, introducing new hardware-based hypotheses that enable the automatic recovery of a row basis instead of previous human-guided contributions. Evaluations across embedded and server-class architectures confirm our method's effectiveness, successfully reconstructing known mappings and uncovering previously unknown scrambling functions. Our method provides a 99% recall and accuracy on all tested platforms. Most notably, Knock-Knock runs in under a few minutes, even on systems with more than 500GB of DRAM, showcasing the scalability of our method. Our approach provides an automated, principled pathway to accurate DRAM reverse engineering.

==> figures/elapsed_hist_bins.csv <==
value,freq
171,4260
172,609
173,546212
174,31166
175,178018
176,103980
177,1068
178,33
179,20
180,93
181,1913
182,297
183,319
184,322
185,330
186,119
187,33
188,1
189,21
190,41
191,41
192,3
193,6
194,26
195,77
196,18
197,6
198,18
199,183
200,55
201,105
202,8
203,49
204,96
205,110
206,3
207,7
208,44
209,149
210,30
211,5
212,160
213,291
214,430
215,154
216,13
217,67
218,749
219,318
220,17
221,18
222,207
223,152
224,104
225,6
226,80
227,4069
228,238
229,110950
230,2320
231,4730
232,4426
233,68
234,1
235,3
236,16
237,385
238,90
239,1
240,11
241,3
242,2
243,5
245,1
246,1
247,5
250,4
251,3
254,1
255,2
256,2
271,1
294,1
296,1

